Efficient Forward-Mode Algorithmic Derivatives of Geant4

We have applied an operator-overloading forward-mode algorithmic differentiation tool to the Monte-Carlo particle simulation toolkit Geant4. Our differentiated version of Geant4 allows computing mean pathwise derivatives of user-defined outputs of Geant4 applications with respect to user-defined inputs. This constitutes a major step towards enabling gradient-based optimization techniques in high-energy physics, as well as other application domains of Geant4. This is a preliminary report on the technical aspects of applying operator-overloading AD to Geant4, as well as a first analysis of some results obtained by our differentiated Geant4 prototype. We plan to follow up with a more refined analysis.

==> images/mean_std_da_g4em.dat <==
0.000000000000000000e+00 1.861242232234860072e+00 4.955645224294791262e-02
1.000000000000000000e+00 5.735627773870030310e+00 6.310946537899858599e-02
2.000000000000000000e+00 1.239470803245860075e+01 7.469096780912894140e-02
3.000000000000000000e+00 2.296528189210770066e+01 2.629871576046141635e-01
4.000000000000000000e+00 3.606520971062389691e+01 4.074190254443189607e-01
5.000000000000000000e+00 5.560785765003500103e+01 2.705709546171597868e+00
6.000000000000000000e+00 6.985938972041809336e+01 2.709034752564369875e+00
7.000000000000000000e+00 9.745302653367430423e+01 4.273843290266147399e+00
8.000000000000000000e+00 1.098255886077109977e+02 4.282693644083386708e+00
9.000000000000000000e+00 1.347778030567959888e+02 9.467033386816158247e-01
1.000000000000000000e+01 1.536022063052380133e+02 1.994335006360231421e+00
1.100000000000000000e+01 1.688008278947050087e+02 2.215396830030632813e+00
1.200000000000000000e+01 1.787614256488130025e+02 2.628951626821105059e+00
1.300000000000000000e+01 1.940022386654339925e+02 3.218535545547034804e+00
1.400000000000000000e+01 1.854950862436269858e+02 2.780177020593268100e+00
1.500000000000000000e+01 1.927912757760059890e+02 2.749493894476548128e+00
1.600000000000000000e+01 1.825548015415940029e+02 2.973658868276890299e+00
1.700000000000000000e+01 1.749372274341519926e+02 5.027059672350049802e+00
1.800000000000000000e+01 1.685632046065919951e+02 3.999467759473313233e+00
1.900000000000000000e+01 1.452779396491160071e+02 4.935990789029455428e+00
2.000000000000000000e+01 1.253318085500959995e+02 5.050490227045661307e+00
2.100000000000000000e+01 1.171641555259029985e+02 5.396145474995844182e+00
2.200000000000000000e+01 8.841730999237560695e+01 6.823193760872594993e+00
2.300000000000000000e+01 7.357249413143989614e+01 6.696272233240399885e+00
2.400000000000000000e+01 4.962771390199730348e+01 8.324138084238256852e+00
2.500000000000000000e+01 4.970002422921759688e+01 1.198131000784175626e+01
2.600000000000000000e+01 3.583503770410069933e+01 1.767081967289708189e+01
2.700000000000000000e+01 -3.846792667896779960e+01 1.680428375026276910e+01
2.800000000000000000e+01 3.765492846648879954e+00 1.025144984825198513e+01
2.900000000000000000e+01 -1.676132211299480090e+01 1.070545997488184042e+01
3.000000000000000000e+01 -5.409223494495080331e+01 1.254201742702103850e+01
3.100000000000000000e+01 -3.819745775627099960e+01 1.238458114107082153e+01
3.200000000000000000e+01 -4.659544364602780320e+01 1.084018000280931027e+01
3.300000000000000000e+01 -6.108176972029239948e+01 1.231040068896586348e+01
3.400000000000000000e+01 -5.892704732329580253e+01 1.464904200272162527e+01
3.500000000000000000e+01 -9.913330620386210512e+01 1.332300501857451280e+01
3.600000000000000000e+01 -5.010531486593440320e+01 2.838875592618935073e+01
3.700000000000000000e+01 -9.882628093848519768e+01 2.861353460093700463e+01
3.800000000000000000e+01 -9.658575683937660017e+01 1.065858500311966317e+01
3.900000000000000000e+01 -1.179606297864010003e+02 2.445721509172191332e+01
4.000000000000000000e+01 -5.172436181156439972e+01 2.586306518830179257e+01
4.100000000000000000e+01 -8.745769921578400385e+01 1.346561742451589971e+01
4.200000000000000000e+01 -9.740368496930859976e+01 1.057990505975503304e+01
4.300000000000000000e+01 -8.572699019263490072e+01 9.382608243533805847e+00
4.400000000000000000e+01 -7.470365686773999414e+01 1.476087516995642446e+01
4.500000000000000000e+01 -8.452388407803189807e+01 1.501875901828359083e+01
4.600000000000000000e+01 -8.298686718571690335e+01 1.199455630086514013e+01
4.700000000000000000e+01 -9.934234847842949989e+01 1.396895101395176653e+01
4.800000000000000000e+01 -7.578450053036199563e+01 1.424579162719515146e+01
4.900000000000000000e+01 -1.251006637919930000e+02 1.274830908495184545e+01


==> images/mean_std_da_g4em_num.dat <==
0.000000000000000000e+00 2.010263955635014810e+00 9.483794248622258449e-02
1.000000000000000000e+00 5.671632324426484573e+00 2.622980916997970091e-01
2.000000000000000000e+00 1.288269521331501011e+01 4.652420978317547973e-01
3.000000000000000000e+00 2.354164246742482902e+01 7.074670879382068955e-01
4.000000000000000000e+00 3.766624113350506065e+01 9.904451217402445717e-01
5.000000000000000000e+00 5.437526730215007120e+01 1.309540233319830715e+00
6.000000000000000000e+00 7.358000440871485637e+01 1.652824731528933278e+00
7.000000000000000000e+00 9.535863402907472164e+01 2.005582542953216141e+00
8.000000000000000000e+00 1.164161652872997337e+02 2.351290213492702286e+00
9.000000000000000000e+00 1.367683440317491090e+02 2.673630836408972922e+00
1.000000000000000000e+01 1.563153058323506173e+02 2.958225154631193732e+00
1.100000000000000000e+01 1.720627262335993635e+02 3.193522577733312051e+00
1.200000000000000000e+01 1.819842072368500112e+02 3.373184769040840081e+00
1.300000000000000000e+01 1.884059982067993815e+02 3.492416250740964401e+00
1.400000000000000000e+01 1.906246858734503462e+02 3.551134215886346812e+00
1.500000000000000000e+01 1.895042811515479002e+02 3.553912503617812302e+00
1.600000000000000000e+01 1.826248147845516883e+02 3.506479680126432186e+00
1.700000000000000000e+01 1.711769076891015118e+02 3.417540273788492122e+00
1.800000000000000000e+01 1.567666609897001706e+02 3.294846711234708625e+00
1.900000000000000000e+01 1.409819507447024307e+02 3.151212783950551710e+00
2.000000000000000000e+01 1.247701137129495237e+02 2.995196765005273321e+00
2.100000000000000000e+01 1.061136077890011080e+02 2.836593649414995699e+00
2.200000000000000000e+01 8.517646022609987710e+01 2.685735824093490987e+00
2.300000000000000000e+01 6.390038867399988476e+01 2.549886184369588360e+00
2.400000000000000000e+01 4.626916352974883750e+01 2.432438446720547542e+00
2.500000000000000000e+01 2.940339405884910562e+01 2.336896054617650709e+00
2.600000000000000000e+01 1.230189157780045051e+01 2.264580120838866950e+00
2.700000000000000000e+01 -3.627603851850832672e+00 2.213150818153553079e+00
2.800000000000000000e+01 -1.797788735545110228e+01 2.179519430546925651e+00
2.900000000000000000e+01 -2.872711144064792066e+01 2.157469196114924603e+00
3.000000000000000000e+01 -4.202284870364959346e+01 2.145551900669627088e+00
3.100000000000000000e+01 -5.033019793425093269e+01 2.138640193906950149e+00
3.200000000000000000e+01 -6.065918064264928944e+01 2.134634338158697187e+00
3.300000000000000000e+01 -6.753637480179997965e+01 2.127900130641295018e+00
3.400000000000000000e+01 -7.292437091110024028e+01 2.117950042880001327e+00
3.500000000000000000e+01 -7.725779207155049733e+01 2.103032067023542950e+00
3.600000000000000000e+01 -7.999430185304980512e+01 2.082893538865975280e+00
3.700000000000000000e+01 -8.313675852059951410e+01 2.057312169938687152e+00
3.800000000000000000e+01 -8.631939526454878830e+01 2.024508978207107734e+00
3.900000000000000000e+01 -8.583458675295069895e+01 1.986335257826529421e+00
4.000000000000000000e+01 -8.646467959840002493e+01 1.943633403801393156e+00
4.100000000000000000e+01 -8.698573280745016234e+01 1.895831354898390497e+00
4.200000000000000000e+01 -8.641149955414981321e+01 1.844315268511700801e+00
4.300000000000000000e+01 -8.538335871264941090e+01 1.787392252944754123e+00
4.400000000000000000e+01 -8.326192913364984349e+01 1.728835585173755574e+00
4.500000000000000000e+01 -8.111368338490471785e+01 1.667839582965793044e+00
4.600000000000000000e+01 -7.844736563081504244e+01 1.604524916898083298e+00
4.700000000000000000e+01 -7.599854691374964943e+01 1.538739235166718622e+00
4.800000000000000000e+01 -7.265787193365504493e+01 1.470228947435541444e+00
4.900000000000000000e+01 -6.959844418716011205e+01 1.390871096974793053e+00


==> images/mean_std_da_hepem.dat <==
0.000000000000000000e+00 1.961518005733100090e+00 4.017312867630180168e-02
1.000000000000000000e+00 5.732153507849809593e+00 5.879764331210259737e-02
2.000000000000000000e+00 1.269127306788879928e+01 6.899609941503723198e-02
3.000000000000000000e+00 2.317342080907770097e+01 1.272222472206276656e-01
4.000000000000000000e+00 3.723403919413500063e+01 1.502645857419485920e-01
5.000000000000000000e+00 5.451646213317250300e+01 3.395909612294266688e-01
6.000000000000000000e+00 7.385498267977199305e+01 4.337469158274162018e-01
7.000000000000000000e+00 9.597940709057239417e+01 8.853884233161318784e-01
8.000000000000000000e+00 1.162739009162159931e+02 9.428607138847038271e-01
9.000000000000000000e+00 1.375102423909669938e+02 6.784995519275441866e-01
1.000000000000000000e+01 1.589821202957959940e+02 2.257508406715664329e+00
1.100000000000000000e+01 1.696903688872089901e+02 2.349538793140911519e+00
1.200000000000000000e+01 1.837564704419989994e+02 2.260746537029693304e+00
1.300000000000000000e+01 1.970456167197669970e+02 2.551698555293498760e+00
1.400000000000000000e+01 1.940522297111529895e+02 1.967066100141972029e+00
1.500000000000000000e+01 1.946760845769690036e+02 2.707180125769846235e+00
1.600000000000000000e+01 1.840706081610429976e+02 3.525899598046812855e+00
1.700000000000000000e+01 1.772581532096849912e+02 3.605514565334034582e+00
1.800000000000000000e+01 1.666436040029200001e+02 3.996340718107525891e+00
1.900000000000000000e+01 1.514914365057659893e+02 4.488831140537781650e+00
2.000000000000000000e+01 1.417992050582689956e+02 5.447056837050259226e+00
2.100000000000000000e+01 1.105602632766139948e+02 5.057499877136508282e+00
2.200000000000000000e+01 9.504227108851119965e+01 3.972669487831929747e+00
2.300000000000000000e+01 7.562000815694770495e+01 4.301418271057298348e+00
2.400000000000000000e+01 5.629635473542919755e+01 1.264047978738271816e+01
2.500000000000000000e+01 3.676640975768449948e+01 8.153429606377549987e+00
2.600000000000000000e+01 1.471451230591959991e+01 6.984872458553931907e+00
2.700000000000000000e+01 1.293034619516359918e+01 7.082726576284943398e+00
2.800000000000000000e+01 -1.939798394526399861e+01 9.015834893481622814e+00
2.900000000000000000e+01 -1.860183760214589910e+01 9.099387075673920577e+00
3.000000000000000000e+01 -3.719090784261270244e+01 7.267065897924342543e+00
3.100000000000000000e+01 -5.323318955194069702e+01 9.412771493430572178e+00
3.200000000000000000e+01 -4.000808692186910065e+01 1.185476672814644061e+01
3.300000000000000000e+01 -6.448079291045749528e+01 1.045378159021909248e+01
3.400000000000000000e+01 -7.455925825472699842e+01 8.370742003887720273e+00
3.500000000000000000e+01 -7.144626356353559515e+01 1.048274571566360436e+01
3.600000000000000000e+01 -7.969681757260509869e+01 1.044103305304464335e+01
3.700000000000000000e+01 -9.471057995645310257e+01 7.914980009480080625e+00
3.800000000000000000e+01 -8.070993877452660570e+01 1.445319515365643781e+01
3.900000000000000000e+01 -1.038899755365179942e+02 1.408442519475247678e+01
4.000000000000000000e+01 -7.536601649655079882e+01 7.405908774481372525e+00
4.100000000000000000e+01 -9.827995775104480458e+01 7.799302521252339915e+00
4.200000000000000000e+01 -8.766987642005399550e+01 1.207529529760638098e+01
4.300000000000000000e+01 -8.687039484787999299e+01 1.289488637374471303e+01
4.400000000000000000e+01 -8.930898976795630517e+01 9.888341139133745017e+00
4.500000000000000000e+01 -9.052565035856659392e+01 8.691678556684122370e+00
4.600000000000000000e+01 -8.460304496081980119e+01 7.170959219159954934e+00
4.700000000000000000e+01 -7.930102639890930050e+01 9.194853810423753160e+00
4.800000000000000000e+01 -9.991938767594480453e+01 9.914341482623321156e+00
4.900000000000000000e+01 -1.306418958896450135e+02 7.431232734714548371e+00


==> images/mean_std_da_hepem_num.dat <==
0.000000000000000000e+00 1.941329323891991976e+00 9.335707153076820697e-02
1.000000000000000000e+00 5.852663101527960876e+00 2.617874508824398205e-01
2.000000000000000000e+00 1.300994492242500833e+01 4.649903055827303566e-01
3.000000000000000000e+00 2.352928955741988659e+01 7.071139134515318503e-01
4.000000000000000000e+00 3.758644321504998942e+01 9.904091159135207656e-01
5.000000000000000000e+00 5.466826852082493104e+01 1.309244142766721186e+00
6.000000000000000000e+00 7.348777417611948692e+01 1.652501542212670982e+00
7.000000000000000000e+00 9.481833912529529584e+01 2.004909675690465409e+00
8.000000000000000000e+00 1.166862426618002218e+02 2.349829927014265074e+00
9.000000000000000000e+00 1.368377210817498053e+02 2.671973048169814735e+00
1.000000000000000000e+01 1.552740804662504104e+02 2.956963270289439727e+00
1.100000000000000000e+01 1.707102182592008432e+02 3.192852711744228689e+00
1.200000000000000000e+01 1.819849078204994157e+02 3.372544762726910061e+00
1.300000000000000000e+01 1.892692964670002880e+02 3.491030550901712992e+00
1.400000000000000000e+01 1.908914239407009177e+02 3.549524507128300144e+00
1.500000000000000000e+01 1.895138793929502867e+02 3.552129724057366822e+00
1.600000000000000000e+01 1.843649191922478963e+02 3.505238208429859004e+00
1.700000000000000000e+01 1.746563620461499511e+02 3.415649841327168534e+00
1.800000000000000000e+01 1.612158637395479843e+02 3.293479130622785966e+00
1.900000000000000000e+01 1.455216938605984467e+02 3.149327371550918464e+00
2.000000000000000000e+01 1.266526249547011957e+02 2.993649045650430551e+00
2.100000000000000000e+01 1.085817391790498192e+02 2.836227381213214827e+00
2.200000000000000000e+01 9.174344431835086766e+01 2.685349010901641353e+00
2.300000000000000000e+01 7.199438347600158750e+01 2.548780285931260714e+00
2.400000000000000000e+01 5.263821915634986937e+01 2.431323859310327240e+00
2.500000000000000000e+01 3.396653984274846039e+01 2.336129440939102242e+00
2.600000000000000000e+01 1.679526560029954396e+01 2.264263497941282566e+00
2.700000000000000000e+01 3.754322584850907418e+00 2.212550124913418514e+00
2.800000000000000000e+01 -1.091542479504993501e+01 2.178216212993451695e+00
2.900000000000000000e+01 -2.562058840935035420e+01 2.157992727339304917e+00
3.000000000000000000e+01 -3.805405267455054030e+01 2.146197137687484879e+00
3.100000000000000000e+01 -4.944618289705000791e+01 2.138822234963067892e+00
3.200000000000000000e+01 -6.006061928554936458e+01 2.134140256580711270e+00
3.300000000000000000e+01 -6.759632793799988804e+01 2.127008374997581885e+00
3.400000000000000000e+01 -7.393192135370007634e+01 2.117016515777773833e+00
3.500000000000000000e+01 -8.077025680859996726e+01 2.102198719776208868e+00
3.600000000000000000e+01 -8.424544638115058603e+01 2.081655746369661220e+00
3.700000000000000000e+01 -8.701541141394947942e+01 2.055532688709410305e+00
3.800000000000000000e+01 -8.935539901300009547e+01 2.024062539709575947e+00
3.900000000000000000e+01 -9.109870193384912795e+01 1.986710059234888304e+00
4.000000000000000000e+01 -9.080650330669888604e+01 1.943389039359126214e+00
4.100000000000000000e+01 -8.967380788944927872e+01 1.895392900873880793e+00
4.200000000000000000e+01 -8.894431138354966038e+01 1.843442925468304683e+00
4.300000000000000000e+01 -8.779627562529974227e+01 1.787226592162686201e+00
4.400000000000000000e+01 -8.593502280040034691e+01 1.729030935251297807e+00
4.500000000000000000e+01 -8.400325203177054334e+01 1.668793865347207417e+00
4.600000000000000000e+01 -8.075214313184481796e+01 1.604910201447656615e+00
4.700000000000000000e+01 -7.789273585519957521e+01 1.538800709342696527e+00
4.800000000000000000e+01 -7.490794817967476149e+01 1.470032521956469385e+00
4.900000000000000000e+01 -7.093754880519534822e+01 1.391122348145234611e+00


==> images/mean_std_de_g4em.dat <==
0.000000000000000000e+00 2.296835945772389889e-06 6.214809413859394054e-06
1.000000000000000000e+00 6.009424394216790233e-05 8.901344064353686631e-06
2.000000000000000000e+00 2.208838107605609884e-04 9.794908329851682369e-06
3.000000000000000000e+00 4.142051018146919949e-04 9.501743690526893689e-05
4.000000000000000000e+00 1.066269315858439995e-03 1.036101985457332997e-04
5.000000000000000000e+00 1.756278616727050077e-03 5.594700077935637494e-05
6.000000000000000000e+00 2.705755711957490151e-03 5.351221153162585262e-05
7.000000000000000000e+00 3.915771189685279818e-03 1.182517247140484464e-04
8.000000000000000000e+00 5.863956410569809950e-03 1.185329933567707780e-04
9.000000000000000000e+00 7.624655833034689988e-03 6.856473602610975958e-05
1.000000000000000000e+01 9.701921059298660235e-03 1.641203361207165402e-04
1.100000000000000000e+01 1.201516969697899971e-02 1.828074863580610024e-04
1.200000000000000000e+01 1.425115399391450009e-02 2.486526423284848115e-04
1.300000000000000000e+01 1.697978173620420111e-02 2.621494193829032289e-04
1.400000000000000000e+01 1.949673309033899890e-02 2.324603681815525273e-04
1.500000000000000000e+01 2.204308801882219962e-02 2.585859296064329333e-04
1.600000000000000000e+01 2.372511663550419883e-02 2.829651480648269859e-04
1.700000000000000000e+01 2.648505426583589936e-02 4.982074656274572411e-04
1.800000000000000000e+01 2.826381381030049905e-02 6.699716231241802924e-04
1.900000000000000000e+01 2.985834934437429922e-02 8.698787117689357100e-04
2.000000000000000000e+01 3.040330675763059862e-02 6.991827940393970748e-04
2.100000000000000000e+01 3.178184429683780093e-02 4.690500862748808383e-04
2.200000000000000000e+01 3.171040568746549826e-02 4.920681211538615934e-04
2.300000000000000000e+01 3.215237334118119933e-02 5.702239930805154096e-04
2.400000000000000000e+01 3.308585374749969943e-02 6.222153645481312296e-04
2.500000000000000000e+01 3.087648361673620001e-02 7.699188200851128519e-04
2.600000000000000000e+01 3.244550139747189726e-02 1.097734025739323382e-03
2.700000000000000000e+01 3.083133709889879920e-02 1.069538776244127222e-03
2.800000000000000000e+01 2.975003622136630083e-02 1.024901905371254467e-03
2.900000000000000000e+01 3.122927753012089830e-02 1.021343595368097348e-03
3.000000000000000000e+01 2.983565629364630031e-02 1.623866807580118298e-03
3.100000000000000000e+01 2.447980606159460074e-02 1.747200333703111770e-03
3.200000000000000000e+01 2.848920836199499845e-02 1.043745927985609149e-03
3.300000000000000000e+01 2.504901410725590000e-02 1.061713848737713076e-03
3.400000000000000000e+01 2.249427468039700076e-02 1.174654194309294585e-03
3.500000000000000000e+01 2.319908499404210039e-02 1.247170318729053486e-03
3.600000000000000000e+01 2.205748129618829989e-02 2.027729025052619084e-03
3.700000000000000000e+01 2.174657864027559895e-02 2.099672675254937379e-03
3.800000000000000000e+01 1.722581857053590015e-02 1.282375634641425228e-03
3.900000000000000000e+01 3.006154430106440165e-02 1.348088971670043969e-02
4.000000000000000000e+01 2.234275901859979901e-03 1.349609793525087705e-02
4.100000000000000000e+01 1.656348610244399999e-02 1.174304945900780592e-03
4.200000000000000000e+01 1.542852634614120047e-02 1.192224713703495366e-03
4.300000000000000000e+01 1.425118856688289970e-02 1.208901021542305556e-03
4.400000000000000000e+01 1.561109166807349985e-02 2.195356303288653176e-03
4.500000000000000000e+01 9.639589573101459141e-03 2.314237237452742603e-03
4.600000000000000000e+01 8.915190737519800360e-03 1.556519836068700731e-03
4.700000000000000000e+01 9.258688761735410153e-03 1.412952541417113704e-03
4.800000000000000000e+01 1.050382105908940003e-02 1.129369666814823052e-03
4.900000000000000000e+01 5.963405137997149913e-03 1.643855476676168645e-03


==> images/mean_std_de_g4em_num.dat <==
0.000000000000000000e+00 2.526325759074854474e-05 0.000000000000000000e+00
1.000000000000000000e+00 5.438221508999419138e-05 0.000000000000000000e+00
2.000000000000000000e+00 2.653472145540014429e-04 0.000000000000000000e+00
3.000000000000000000e+00 5.958281553699862603e-04 0.000000000000000000e+00
4.000000000000000000e+00 1.062145411459489760e-03 0.000000000000000000e+00
5.000000000000000000e+00 1.864620407722483806e-03 0.000000000000000000e+00
6.000000000000000000e+00 2.844364694548957677e-03 0.000000000000000000e+00
7.000000000000000000e+00 4.065751310824480998e-03 0.000000000000000000e+00
8.000000000000000000e+00 5.521953578319980030e-03 0.000000000000000000e+00
9.000000000000000000e+00 7.308505374289921835e-03 0.000000000000000000e+00
1.000000000000000000e+01 9.396977773140094414e-03 0.000000000000000000e+00
1.100000000000000000e+01 1.165642527122003058e-02 0.000000000000000000e+00
1.200000000000000000e+01 1.404404086428996841e-02 0.000000000000000000e+00
1.300000000000000000e+01 1.644564034590004567e-02 0.000000000000000000e+00
1.400000000000000000e+01 1.883378834387514078e-02 0.000000000000000000e+00
1.500000000000000000e+01 2.115449813927511996e-02 0.000000000000000000e+00
1.600000000000000000e+01 2.322889985636493460e-02 0.000000000000000000e+00
1.700000000000000000e+01 2.518181655002479230e-02 0.000000000000000000e+00
1.800000000000000000e+01 2.679414456446494244e-02 0.000000000000000000e+00
1.900000000000000000e+01 2.834771136340520983e-02 0.000000000000000000e+00
2.000000000000000000e+01 2.941186727279500659e-02 0.000000000000000000e+00
2.100000000000000000e+01 3.004571376515485781e-02 0.000000000000000000e+00
2.200000000000000000e+01 3.047547328998007413e-02 0.000000000000000000e+00
2.300000000000000000e+01 3.075729142558486853e-02 0.000000000000000000e+00
2.400000000000000000e+01 3.096832512090486392e-02 0.000000000000000000e+00
2.500000000000000000e+01 3.089948817018011926e-02 0.000000000000000000e+00
2.600000000000000000e+01 3.071985735409498222e-02 0.000000000000000000e+00
2.700000000000000000e+01 3.039277197229495187e-02 0.000000000000000000e+00
2.800000000000000000e+01 2.979443561213003175e-02 0.000000000000000000e+00
2.900000000000000000e+01 2.912812099702989654e-02 0.000000000000000000e+00
3.000000000000000000e+01 2.817645389717000556e-02 0.000000000000000000e+00
3.100000000000000000e+01 2.727048668822504990e-02 0.000000000000000000e+00
3.200000000000000000e+01 2.623521172811493427e-02 0.000000000000000000e+00
3.300000000000000000e+01 2.521077562717493822e-02 0.000000000000000000e+00
3.400000000000000000e+01 2.394736113204999281e-02 0.000000000000000000e+00
3.500000000000000000e+01 2.300516071847496721e-02 0.000000000000000000e+00
3.600000000000000000e+01 2.207723399205505782e-02 0.000000000000000000e+00
3.700000000000000000e+01 2.085639581300000739e-02 0.000000000000000000e+00
3.800000000000000000e+01 1.962868595564998611e-02 0.000000000000000000e+00
3.900000000000000000e+01 1.851954798328506527e-02 0.000000000000000000e+00
4.000000000000000000e+01 1.729004056581004423e-02 0.000000000000000000e+00
4.100000000000000000e+01 1.631848960631998580e-02 0.000000000000000000e+00
4.200000000000000000e+01 1.543945879280997184e-02 0.000000000000000000e+00
4.300000000000000000e+01 1.436158399113999368e-02 0.000000000000000000e+00
4.400000000000000000e+01 1.339986917612996827e-02 0.000000000000000000e+00
4.500000000000000000e+01 1.253460248378601705e-02 0.000000000000000000e+00
4.600000000000000000e+01 1.166172050900051750e-02 0.000000000000000000e+00
4.700000000000000000e+01 1.092387839796351949e-02 0.000000000000000000e+00
4.800000000000000000e+01 1.010489566700798099e-02 0.000000000000000000e+00
4.900000000000000000e+01 9.259199627815491510e-03 0.000000000000000000e+00


==> images/mean_std_de_hepem.dat <==
0.000000000000000000e+00 5.903766808306099919e-06 9.441179593244835197e-06
1.000000000000000000e+00 5.946144696499940075e-05 1.029457170029932103e-05
2.000000000000000000e+00 2.051918618825160075e-04 1.073372645083842228e-05
3.000000000000000000e+00 5.154213708098149931e-04 1.441430559093107762e-05
4.000000000000000000e+00 9.890603497865069899e-04 1.775282925936658065e-05
5.000000000000000000e+00 1.660192045121430034e-03 4.713687431809474775e-05
6.000000000000000000e+00 2.770146631086629809e-03 5.873324575905295483e-05
7.000000000000000000e+00 3.861385308444389985e-03 7.612233594302586677e-05
8.000000000000000000e+00 5.401089968416509721e-03 1.323919248524516078e-04
9.000000000000000000e+00 7.656519746699869990e-03 1.292968614109637083e-04
1.000000000000000000e+01 8.786118304312249758e-03 7.097551829453508819e-04
1.100000000000000000e+01 1.221341763345309972e-02 7.184900720678837928e-04
1.200000000000000000e+01 1.406005506255249976e-02 2.977567124929441874e-04
1.300000000000000000e+01 1.717509455462249909e-02 3.165289782810096967e-04
1.400000000000000000e+01 1.964302325560069937e-02 2.129032666620472793e-04
1.500000000000000000e+01 2.143691035242260151e-02 2.451182242641167242e-04
1.600000000000000000e+01 2.367333674042729902e-02 3.748494627114336915e-04
1.700000000000000000e+01 2.573660819867220131e-02 4.101293738404927043e-04
1.800000000000000000e+01 2.774832942478830042e-02 5.736548027405362002e-04
1.900000000000000000e+01 2.959528011769849837e-02 5.950824771764646071e-04
2.000000000000000000e+01 3.081678564457450073e-02 4.421791423766740451e-04
2.100000000000000000e+01 3.075568123778419857e-02 4.359034651927723956e-04
2.200000000000000000e+01 3.235240493461240263e-02 5.115683184686584594e-04
2.300000000000000000e+01 3.279863512981089774e-02 5.646239729824810340e-04
2.400000000000000000e+01 3.420828665343739888e-02 7.478028879712628110e-04
2.500000000000000000e+01 3.274686616474609818e-02 1.812105869550005620e-03
2.600000000000000000e+01 3.127933652678299703e-02 6.877429469499227481e-04
2.700000000000000000e+01 3.180797748325060043e-02 6.071250678403959785e-04
2.800000000000000000e+01 2.793237297649039941e-02 2.195517470645426839e-03
2.900000000000000000e+01 2.827144423219169964e-02 4.032169284405217637e-03
3.000000000000000000e+01 3.092745014583410043e-02 3.485778535189232048e-03
3.100000000000000000e+01 2.858645402032619978e-02 1.518902501897874315e-03
3.200000000000000000e+01 2.683173257158130015e-02 1.550214787420877696e-03
3.300000000000000000e+01 2.544115264710400046e-02 1.102070261886616692e-03
3.400000000000000000e+01 2.430150896895420104e-02 9.974998636941389933e-04
3.500000000000000000e+01 2.163002401643529873e-02 1.133020212727445242e-03
3.600000000000000000e+01 2.207855611058339926e-02 1.221884683474745888e-03
3.700000000000000000e+01 2.067391182723580037e-02 1.126656530759685302e-03
3.800000000000000000e+01 1.721597432112589865e-02 1.329067495624536169e-03
3.900000000000000000e+01 2.004924823768619926e-02 1.172316763338895852e-03
4.000000000000000000e+01 1.645323612707510000e-02 9.300071401734877818e-04
4.100000000000000000e+01 1.457634282962409940e-02 9.799236587421625462e-04
4.200000000000000000e+01 1.608875217361789914e-02 9.549129875750581161e-04
4.300000000000000000e+01 1.456749812291970037e-02 1.466076319650176955e-03
4.400000000000000000e+01 1.190326419252249988e-02 1.507678554584352760e-03
4.500000000000000000e+01 1.070827254036890025e-02 1.026211541679386639e-03
4.600000000000000000e+01 1.001571571980870018e-02 9.274195624072270909e-04
4.700000000000000000e+01 1.005431326022360010e-02 9.705893930339967333e-04
4.800000000000000000e+01 8.548787010876659348e-03 1.522584868037572814e-03
4.900000000000000000e+01 9.777237636087869263e-03 1.414738027563481899e-03


==> images/mean_std_de_hepem_num.dat <==
0.000000000000000000e+00 2.145689144654738744e-05 0.000000000000000000e+00
1.000000000000000000e+00 8.886587671820044899e-05 0.000000000000000000e+00
2.000000000000000000e+00 3.130423965234996114e-04 0.000000000000000000e+00
3.000000000000000000e+00 6.322275642495078654e-04 0.000000000000000000e+00
4.000000000000000000e+00 1.141891461563986380e-03 0.000000000000000000e+00
5.000000000000000000e+00 1.887734824871003603e-03 0.000000000000000000e+00
6.000000000000000000e+00 2.912623833830494269e-03 0.000000000000000000e+00
7.000000000000000000e+00 4.322421983980006752e-03 0.000000000000000000e+00
8.000000000000000000e+00 5.844889281550038306e-03 0.000000000000000000e+00
9.000000000000000000e+00 7.659216009329981173e-03 0.000000000000000000e+00
1.000000000000000000e+01 9.699293117210032802e-03 0.000000000000000000e+00
1.100000000000000000e+01 1.189069619209504915e-02 0.000000000000000000e+00
1.200000000000000000e+01 1.415372609485999154e-02 0.000000000000000000e+00
1.300000000000000000e+01 1.653888902981492590e-02 0.000000000000000000e+00
1.400000000000000000e+01 1.892545910429475897e-02 0.000000000000000000e+00
1.500000000000000000e+01 2.112214537660491928e-02 0.000000000000000000e+00
1.600000000000000000e+01 2.333525156878010764e-02 0.000000000000000000e+00
1.700000000000000000e+01 2.515935763487476759e-02 0.000000000000000000e+00
1.800000000000000000e+01 2.673071606194497504e-02 0.000000000000000000e+00
1.900000000000000000e+01 2.817217222471498500e-02 0.000000000000000000e+00
2.000000000000000000e+01 2.931780457586995528e-02 0.000000000000000000e+00
2.100000000000000000e+01 3.011367421754016643e-02 0.000000000000000000e+00
2.200000000000000000e+01 3.073644300555486084e-02 0.000000000000000000e+00
2.300000000000000000e+01 3.114181594648016485e-02 0.000000000000000000e+00
2.400000000000000000e+01 3.113685670959995266e-02 0.000000000000000000e+00
2.500000000000000000e+01 3.114195245030003736e-02 0.000000000000000000e+00
2.600000000000000000e+01 3.087622638125509314e-02 0.000000000000000000e+00
2.700000000000000000e+01 3.040332998154980301e-02 0.000000000000000000e+00
2.800000000000000000e+01 3.011135022790995333e-02 0.000000000000000000e+00
2.900000000000000000e+01 2.923088954297497696e-02 0.000000000000000000e+00
3.000000000000000000e+01 2.837063709684500140e-02 0.000000000000000000e+00
3.100000000000000000e+01 2.740293381671492223e-02 0.000000000000000000e+00
3.200000000000000000e+01 2.632547390879011462e-02 0.000000000000000000e+00
3.300000000000000000e+01 2.520295714468488713e-02 0.000000000000000000e+00
3.400000000000000000e+01 2.404183848413012428e-02 0.000000000000000000e+00
3.500000000000000000e+01 2.279112504010498766e-02 0.000000000000000000e+00
3.600000000000000000e+01 2.167035450187000667e-02 0.000000000000000000e+00
3.700000000000000000e+01 2.045104936911499791e-02 0.000000000000000000e+00
3.800000000000000000e+01 1.941960964385998356e-02 0.000000000000000000e+00
3.900000000000000000e+01 1.837462810196498555e-02 0.000000000000000000e+00
4.000000000000000000e+01 1.725391921498001593e-02 0.000000000000000000e+00
4.100000000000000000e+01 1.611600457216496793e-02 0.000000000000000000e+00
4.200000000000000000e+01 1.520258782784004829e-02 0.000000000000000000e+00
4.300000000000000000e+01 1.412443172346002085e-02 0.000000000000000000e+00
4.400000000000000000e+01 1.326724179114499753e-02 0.000000000000000000e+00
4.500000000000000000e+01 1.228793253645903832e-02 0.000000000000000000e+00
4.600000000000000000e+01 1.150538114347199325e-02 0.000000000000000000e+00
4.700000000000000000e+01 1.079685661632154813e-02 0.000000000000000000e+00
4.800000000000000000e+01 9.814224922822988029e-03 0.000000000000000000e+00
4.900000000000000000e+01 9.054277151354454475e-03 0.000000000000000000e+00

